Hodge Laplacians and Hodge Diffusion Maps

We introduce Hodge Diffusion Maps, a novel manifold learning algorithm designed to analyze and extract topological information from high-dimensional data-sets. This method approximates the exterior derivative acting on differential forms, thereby providing an approximation of the Hodge Laplacian operator. Hodge Diffusion Maps extend existing non-linear dimensionality reduction techniques, including vector diffusion maps, as well as the theories behind diffusion maps and Laplacian Eigenmaps. Our approach captures higher-order topological features of the data-set by projecting it into lower-dimensional Euclidean spaces using the Hodge Laplacian. We develop a theoretical framework to estimate the approximation error of the exterior derivative, based on sample points distributed over a real manifold. Numerical experiments support and validate the proposed methodology.

==> Draft_files/teorema_tonto.txt <==
Teoremas tontos que no tienen sentido, pero que guardo por si acaso.

%%%%%%%%%%%%%Primero%%%%%%%%%%%%%%%%
\begin{lem} \label{lemaprinformas}
Let $x_1, x_2, \dots, x_N$ be $N$ distinct realizations of $N$ independent and identically distributed (i.i.d.) random variables $X_1, X_2, \cdots X_N$ from a smooth distribution $q(\cdot)$ on a $d$-dimensional manifold $\mathcal{M}$. Assume that $r$ is small enough such that for every $1 \leq s \leq N$, there exists an orthonormal local frame $v^{x_s}_1, v^{x_s}_2, \dots, v^{x_s}_d$ on the neighborhood $\overline{U(x_s, r)}$. Let $v^{x_s}_J$ be defined as in Equation \eqref{localmda}, then

  \begin{enumerate}
      \item For all local smooth functions $f^{x_s}_{J}$ defined on $\overline{U(x_s, r)}$, we consider the functions
      \begin{equation*}
          \overline{h_s}(y)=\begin{cases}
			\sum_{J}  f^{x_s}_{J}(y) v^{x_s}_{J}(y), & \text{if $y \in U(x_s, r)$ }\\
            0, & \text{otherwise}
		 \end{cases}
      \end{equation*}
     and
      \begin{equation*}
          \phi_s(y)=\begin{cases}
			e^{\frac{1}{\|x_s-y\|^2-r^2 }}  & \text{if $y \in U(x_s, r)$ }\\
            0, & \text{otherwise}
		 \end{cases}
      \end{equation*}   
      and its normalization
 \begin{equation*}
          \overline{\phi_s}(y)=\begin{cases}
			\phi_s(y) / \sum_{l=1}^N \phi_l(y)  & \text{if $y \in U(x_s, r)$ }\\
            0, & \text{otherwise}
		 \end{cases}
      \end{equation*}   
      then the function 
 \begin{equation}\label{apprdma}
     L^t(x)=\frac{1}{ d_t(x)}\mathcal{P}_{\Theta^k(T_x \mathcal{M})} \paren{\int_{\mathcal{M}} e^{\frac{-\| y-x \|^2}{2 t^2}} \sum_{s=1}^N \phi_s (y) \overline{h_s}(y) q(y) dVol(y) }
 \end{equation}
 defines a differential multidimensional array over $\mathcal{M}$. Here $d_t$ is defined in Equation \ref{funcionnormalizacion} and $\mathcal{P}_{\Theta^k(T_x \mathcal{M})}$ is the orthogonal projection on $\Theta^k(T_x \mathcal{M})$, and where the integral on Equation \eqref{apprdma}  defines a multidimensional array \(M(\underbrace{n, \cdots, n}_{k \text{ times}})\) (see Appendix \ref{appeA}), where each component is given by:
\begin{equation*}
\begin{array}{rcl}
    \int_{\mathcal{M}} e^{\frac{-\| y-x \|^2}{2 t^2}} \sum_{s=1}^N \phi_s(y) \overline{h_s}(y) q(y) dVol(y) (n_1, \cdots,n_k) &= & \\
 \int_{\mathcal{M}} e^{\frac{-\| y-x \|^2}{2 t^2}} \sum_{s=1}^N \phi_s(y)  \overline{h_s}(y)(n_1, \cdots,n_k) q(y) dVol(y) & \, &
    \end{array}
\end{equation*}



\item Let \( W \in \Theta^k(T_x \mathcal{M}) \) be a differential multidimensional array. We define the smooth functions as
\[
  f_{J}^{x_s}(y) = \langle W(y), v^{x_s}_{J}(y) \rangle_{F},
\]
and consider the integral operator \( L^{(t)}(x) \) as described in Item (1). Then, for all \( x \in \bigcup_{s=1}^N U(x_s, r) \), we have
\[
L^{(t)}(x) = W(x) + O(t^{d+4 \delta - 2}) + O(t^{2(1-\delta)(d+2)}),
\]
\end{enumerate}
where the error terms are independent of $N$. In particular 
\begin{equation*}
    \lim_{t \to 0} L^{(t)}(x)=W(x)
\end{equation*}
\end{lem}
The proof of this result can be found in Appendix \ref{appeprooflemma}. 


prueba%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


\begin{proof}[Proof of Lemma \ref{lemaprinformas}]

%%%%%%%New part
First, note that each function \(\phi_s\) defines a bump function over \(U(x_s, r)\). Therefore, \(\overline{\phi_s}\) is smooth over the manifold $\mathcal{M}$ and well-defined, as the sum \(\sum_{s=1}^N \phi_s\) is always positive on the set
\begin{equation*}
   U_{set}= \bigcup_{s=1}^N U(x_s, r).
\end{equation*}
 Furthermore, \(\overline{\phi_s}  \overline{h_s}\) defines a smooth function over the entire manifold \(\mathcal{M}\).\\
For item (1), note that since the functions $\overline{h_s}$ and $\overline{\phi_s}$ are bounded and the exponential function is smooth, the Lebesgue dominated convergence theorem ensures that the functions
   \begin{equation*}
      x \to \int_{\mathcal{M}} e^{\frac{-\| y-x \|^2}{2 t^2}} \sum_{s=1}^N \overline{\phi_s}(y) \overline{h_s}(y)(n_1, \cdots,n_k) q(y)dVol(y)
   \end{equation*}
and $d_t$ are smooth. Moreover, for any point $x$ on the manifold, and a smooth local orthonormal frame $v^{x}_1, v^{x}_2, \dots, v^{x}_d$ defined on the neighborhood $U(x, r)$, the orthogonal projection of the integral above can be locally written as
\begin{equation*}
    z \to \sum_{J} < \int_{\mathcal{M}} e^{\frac{-\| y-z \|^2}{2 t^2}} \sum_{s=1}^N  \overline{\phi_s}(y)  \overline{h_s}(y)  q(y) dVol(y),v^{x}_J(z)>_{F} v^{x}_J(z) 
\end{equation*}

which is smooth since the integral is smooth. Note that \(d_t(x) > 0\) and is never zero, as the exponential does not vanish in a neighborhood of \(x\). 



To prove item (2), we use similar ideas as in the proof of Theorem \ref{teoremaprincipal}. First, note that the set of multidimensional arrays can be viewed as a subspace of Euclidean space. Specifically, for all \( x \) on the manifold, we have \( \Theta^k(T_x \mathcal{M}) \subseteq \mathbb{R}^{n^k} \). Additionally, observe that for \( x \in U_{\text{set}} \):

\begin{equation}
\label{eqlocalcompu}
\begin{array}{rcl} 
 \sum_{s=1}^N \overline{\phi_s}(x) \overline{h_s}(x) &=& \sum_{x \in U(x_s, r)}^N \sum_{J} \overline{\phi_s}(x) f^{x_s}_{J}(x) v^{x_s}_{J}(x) \\
 &=& \sum_{x \in U(x_s, r)} \overline{\phi_s}(x) \sum_{J} \langle W(x), v^{x_s}_{J}(x) \rangle_{F} \, v^{x_s}_{J}(x) \\
 &=& W(x) \sum_{x \in U(x_s, r)} \overline{\phi_s}(x) \\
 &=& W(x)
 \end{array}
\end{equation}

where the sum on the right (\( \sum_{x \in U(x_s, r)} \)) is over all indices \( s \) such that \( x \in U(x_s, r) \). The last equality holds because the set \( \{v^{x_s}_{J}(x)\}_{J} \) forms an orthonormal basis for the space of multidimensional arrays.

Next, we apply Lemma \ref{lemcalculosimple} to the function \( h(y) = \sum_{s=1}^N \overline{\phi_s}(y) \overline{h_s}(y) q(y) \), along with Equation \eqref{eqlocalcompu}, to obtain:

\begin{equation*}
\begin{array}{rcl}
   \int_{\mathcal{M}} e^{-\frac{\| y - x \|^2}{2 t^2}} h(y) \, d\text{Vol}(y) & = & \int_{\mathcal{M}} e^{-\frac{\| y - x \|^2}{2 t^2}} \sum_{x \in U(x_s, r)}
 \overline{\phi_s}(y) \overline{h_s}(y) q(y) \, d\text{Vol}(y) \\
   & = & (2 \pi)^{\frac{d}{2}} t^d \sum_{x \in U(x_s, r)} \overline{\phi_s}(x) \overline{h_s}(x) q(x) \\
   & + & O(t^{d + 4\delta - 2}) + O(t^{2(1 - \delta)(d + 2)}) \\
    & = & (2 \pi)^{\frac{d}{2}} t^d W(x) q(x) + O(t^{d + 4\delta - 2}) + O(t^{2(1 - \delta)(d + 2)}).
\end{array}
\end{equation*}

Note that the error terms in the equation above are independent of \( N \), as the upper bounds for the function \( h \) and its derivatives do not depend on \( N \). In fact, by Equation \eqref{eqlocalcompu}, we have \( h(x) = W(x) q(x) \) over \( U_{\text{set}} \), which is independent of the parameter \( N \). Additionally, by Lemma \ref{lemanor}:
\begin{equation*}
   d_t(x)= (2 \pi)^{\frac{d}{2}} t^d q(x)+O(t^{d+4 \delta -2})+O (t^{2(1-\delta)(d+2)})
\end{equation*}
Thus, by combining the previous equations, we conclude that the operator \( L^{(t)}(x) \) can be expanded as:
\begin{equation*}
\begin{array}{rcl}
   L^{(t)}(x)&= & W(x)+ O(t^{d+4 \delta -2})+O (t^{2(1-\delta)(d+2)}) \\
\end{array}
\end{equation*}
\end{proof}

%%%%%%%%%%%%%%% fin primer teorema%%%%%%%%%%

%%%%%%%%%%%%%5Segundo teorema%%%%%%%%%%%%

\begin{lem}
\label{lemmatangentprojection}
For each \( x \in \mathcal{M} \) and \( v \in \mathbb{R}^n \), let \(\mathcal{P}_{T_x \mathcal{M}}(v)\) be the orthogonal projection of the vector \( v \) onto the tangent space \( T_x \mathcal{M} \). For a matrix \( V \) with columns \( V = [v_1 \, v_2 \, \cdots \, v_k] \), where \( v_i \in \mathbb{R}^n \), define \(\mathcal{P}_{T_x \mathcal{M}}(V)\) as the matrix whose columns are:
\[
\mathcal{P}_{T_x \mathcal{M}}(V) = [\mathcal{P}_{T_x \mathcal{M}}(v_1) \, \mathcal{P}_{T_x \mathcal{M}}(v_2) \, \cdots \, \mathcal{P}_{T_x \mathcal{M}}(v_k)].
\] then
  
\begin{enumerate}
    \item For any matrix $V$ the map $y \to \mathcal{P}_{T_y \mathcal{M}}(V) $ is smooth for all $y \in \mathcal{M}$.
    \item The following identity holds: $\mathcal{P}_{T_y \mathcal{M}}(v)=O(y) O(y)^{T} v$ for all $v \in \R^n$
    \item If \(\det\left((\mathcal{P}_{T_y \mathcal{M}}(O(x)))^T \mathcal{P}_{T_y \mathcal{M}}(O(x))\right) \neq 0\), then the following identity holds:
   \[
   \mathcal{P}_{T_y \mathcal{M}}(O(x)) \left((\mathcal{P}_{T_y \mathcal{M}}(O(x)))^T \mathcal{P}_{T_y \mathcal{M}}(O(x))\right)^{-1/2} = O(y) O(y, x).
   \]
\end{enumerate}
\end{lem}


\begin{proof}
To prove item (1), let \((x_1, x_2, \ldots, x_d)\) be local coordinates around \(x\). Then the map \( y \mapsto \mathcal{P}_{T_y \mathcal{M}}(V) \) can be expressed as:
\[
y \mapsto \sum_{i=1}^d \langle v, \frac{\partial}{\partial y_i} \rangle \frac{\partial}{\partial y_i},
\]
which is smooth, thus proving the claim.

For item (2), note that the proof is straightforward since the columns of the matrix \( O(y) \) form an orthonormal basis.

To prove item (3), we need a suitable computation. Assume that the singular value decomposition (SVD) of \( O(y)^T O(x) \) is:
\[
O(y)^T O(x) = U_{(y,x)} \Sigma_{(y,x)} V_{(y,x)}^T.
\]

Then, using item (2):
\[
\mathcal{P}_{T_y \mathcal{M}}(O(x)) = O(y) O(y)^T O(x) = O(y) U_{(y,x)} \Sigma_{(y,x)} V_{(y,x)}^T.
\]

Let \( L_y \) be the matrix \( L_y = \mathcal{P}_{T_y \mathcal{M}}(O(x)) \). Then:
\begin{equation}
    \label{ecuacionsingpositiv}
\begin{aligned}
L_y^T L_y &= V_{(y,x)} \Sigma_{(y,x)} U_{(y,x)}^T O(y)^T O(y) U_{(y,x)} \Sigma_{(y,x)} V_{(y,x)}^T \\
&= V_{(y,x)} \Sigma_{(y,x)}^2 V_{(y,x)}^T.
\end{aligned}
\end{equation}


Since \(\det(L_y^T L_y) \neq 0\), all the singular values in the diagonal matrix \(\Sigma_{(y,x)}^2\) are positive. Therefore, the inverse of the square root of \( L_y^T L_y \) exists and is given by:
\[
(L_y^T L_y)^{-1/2} = V_{(y,x)} \Sigma_{(y,x)}^{-1} V_{(y,x)}^T.
\]

This shows that:
\[
\begin{aligned}
L_y (L_y^T L_y)^{-1/2} &= O(y) U_{(y,x)} \Sigma_{(y,x)} V_{(y,x)}^T V_{(y,x)} \Sigma_{(y,x)}^{-1} V_{(y,x)}^T \\
&= O(y) O(y,x).
\end{aligned}
\]

\end{proof}



A key step in proving Proposition \ref{prop:contructionlocalframe} is to show that the map \( X \mapsto X^{-1/2} \) is well-defined and smooth over a specific space that is a subset of the general linear group \( GL(\mathbb{R}^n) \), which includes all \( n \times n \) invertible matrices with real coefficients. This result is well-known and can be found in standard references like \cite{limaanalisevol2} (Portuguese edition). For completeness, we provide a proof here, starting with the following auxiliary lemmas:


\begin{lem} \label{lemadiff1}
Let \( f_1: GL(\mathbb{R}^n) \to GL(\mathbb{R}^n) \) be the function defined by \( f_1(X) = X^{-1} \). This function is a diffeomorphism on the set of invertible matrices \( GL(\mathbb{R}^n) \).
\end{lem}


\begin{proof}
    First, we prove that $f_1$ defines a diffeomorphism. It is clear that $f_1$ is a bijection, in addition, since the determinant is a continuous function then for $A \in GL(\R^n)$ and $V$ any $n \times n$ matrix and $h$ a small real number, it satisfies $A+hV \in GL(\R^n)$ then by the geometric series
    \begin{equation*}
    \begin{array}{rcl} 
        (A+h V)^{-1}& = & A^{-1} (Id+h VA^{-1})^{-1} \\
        & = &A^{-1} (Id- h VA^{-1} +\sum_{i=2}^{\infty} (-1)^i h^{i} (VA^{-1})^i)\\
        & = & A^{-1} -h A^{-1} V A^{-1} + O(h^2))
        \end{array}
    \end{equation*}
And this proves that $f_1$ is differentiable with $Df_1(A)(V)=-A^{-1} V A^{-1}$, moreover since $(f_1)^{-1}=f_1$, then $f_!$ is a diffeomorphism.
\end{proof}

On the other hand, let \( SP(\mathbb{R}^d) \subseteq GL(\mathbb{R}^n)  \) represent the space of symmetric and positive-definite matrices. The square root function is smooth on this space and defines a diffeomorphism.

\begin{lem}\label{lemadiff2}
    The map \( f_2: SP(\mathbb{R}^d) \to SP(\mathbb{R}^d) \), defined by \( f_2(X) = X^2 \), is a diffeomorphism.
\end{lem}

By Theorem 13 on page 341 of \cite{hoffman1971linear}, the map \( f_2 \) is a bijection. Moreover, for any \( A \in SP(\mathbb{R}^d) \), square matrix \( V \), and small real number \( h \):

\[
(A + hV)^2 = A^2 + h (AV + VA) + h^2 V^2,
\]

which implies that \( Df_2(A)(V) = AV + VA \). We claim that this derivative is injective. If \( Df_2(A)(V) = 0 \), then \( AV = -VA \). Let \( (\lambda, e) \) be an eigenpair of \( A \), then:

\[
A(V(e)) = V(A(e)) = -\lambda V(e).
\]

Since \( A \) has positive eigenvalues, \( V(e) \) must be zero; otherwise, \( (-\lambda, V(e)) \) would be an eigenpair, implying that both \( \lambda \) and \( -\lambda \) are eigenvalues of \( A \), which contradicts the positivity of the eigenvalues. As \( V(e) = 0 \) for all eigenvectors of \( A \), it follows that \( V = 0 \), proving that \( Df_2(A) \) is injective. By the inverse function theorem, this shows that \( f_2 \) is indeed a diffeomorphism

\,
\,
\,

\begin{proof}[Proof of Proposition \ref{prop:contructionlocalframe}]


For a fixed \( x \in \mathcal{M} \), by Item 1 of Lemma \ref{lemmatangentprojection}, the map \( y \mapsto \mathcal{P}_{T_y \mathcal{M}}(O(x)) \) is smooth over the manifold \( \mathcal{M} \). Now, by Lemmas \ref{lemadiff1} and \ref{lemadiff2}, the function
\[
    X \mapsto f_1(f_2^{-1}(X)) = X^{-1/2}
\]
is smooth over the set of positive definite matrices \( SP(\mathbb{R}^d) \). By Item 3 of Lemma \ref{lemmatangentprojection}, we have
\[
   \mathcal{P}_{T_y \mathcal{M}}(O(x)) \left((\mathcal{P}_{T_y \mathcal{M}}(O(x)))^T \mathcal{P}_{T_y \mathcal{M}}(O(x))\right)^{-1/2} = O(y) O(y, x).
\]
Since the map \( y \mapsto \mathcal{P}_{T_y \mathcal{M}}(O(x)) \) is smooth by Item 1 of Lemma \ref{lemmatangentprojection}, and by Equation \eqref{ecuacionsingpositiv} of the same Lemma, the matrix
\[
    (\mathcal{P}_{T_y \mathcal{M}}(O(x)))^T \mathcal{P}_{T_y \mathcal{M}}(O(x))
\]
is positive definite if and only if its determinant is non-zero. Furthermore, from Equation \eqref{ecuacionsingpositiv}, we have:
\[
   \det((\mathcal{P}_{T_y \mathcal{M}}(O(x)))^T \mathcal{P}_{T_y \mathcal{M}}(O(x))) = \det(O(y,x))^2.
\]
Thus, \(\det((\mathcal{P}_{T_y \mathcal{M}}(O(x)))^T \mathcal{P}_{T_y \mathcal{M}}(O(x))) \neq 0\) if and only if \(\det(O(y,x)) \neq 0\). Therefore, the map
\[
    y \mapsto O(y) O(y, x)
\]
is smooth in the neighborhood of \( x \) defined by \( U = \{ y \mid \det(O(y,x)) \neq 0 \} \), which is an open set since \( y \mapsto \mathcal{P}_{T_y \mathcal{M}}(O(x)) \) is smooth.

\end{proof}


==> Experimentos/Toro/hodge1/tiempo.txt <==
98.6785

==> Experimentos/Toro/hodge2/time.txt <==
Hodge diffusion maps completed in 14.6988 Seconds.

==> Experimentos/esfera/hodge1/time.txt <==
87.9875

==> Experimentos/esfera/hodge2/time.txt <==
13.8669 Seconds.
